Robust and Personalized Federated Learning for Aircraft-Engine Prognostics under Benign and Adversarial Client Heterogeneity

Federated learning (FL) enables aircraft fleet operators to jointly train remaining-useful-life (RUL) models from engine sensor telemetry without sharing raw data. This study examines two complementary challenges: benign heterogeneity, where honest operators observe different operating conditions and fault modes, and adversarial heterogeneity, where compromised operators submit poisoned updates. We conduct a controlled, safety-oriented evaluation using a multi-task one-dimensional convolutional neural network and a structurally non-IID partition of the Commercial Modular Aero-Propulsion System Simulation (C-MAPSS) benchmark. We compare four remedies for benign heterogeneity and evaluate five attacks against four aggregation methods, including a physically motivated sensor-value backdoor designed to mask engine degradation. Shared-representation personalization closes approximately 70% of the local-to-centralized root-mean-square-error gap, compared with 21% for proximal regularization and 10% for server-side reweighting. The backdoor achieves a 94.9% attack success rate against standard averaging while leaving clean accuracy statistically unchanged, demonstrating that accuracy alone cannot certify model safety and that attack success must be evaluated explicitly. Krum reduces attack success by an order of magnitude and is the only evaluated aggregator that withstands coordinated attackers, whereas personalization alone provides no protection. Combining personalization with robust aggregation restores robustness (2.8% attack success) with only a small accuracy cost, revealing a trade-off between robust update selection and collaborative representation learning. Results remain consistent across client counts and on a harder six-condition dataset. Code and data partitions are released for reproducibility.

==> highlights.txt <==
Highlights
Robust and Personalized Federated Learning for Aircraft-Engine
Prognostics: Heterogeneity and Failure-Masking Poisoning on a
Turbofan Benchmark

- Two axes of client heterogeneity studied for federated turbofan RUL prognostics.
- Personalization closes ~70% of the non-IID gap; proximal ~21%, reweighting ~10%.
- A failure-masking backdoor reaches 94.9% success with clean accuracy unchanged.
- Krum cuts backdoor success tenfold and survives coordinated 2-of-4 attacks.
- Stacking personalization and Krum restores robustness at a small accuracy cost.

(Each bullet is <= 85 characters including spaces, per the EAAI guide
for authors. Bullets are mirrored in the \begin{highlights} block of
main.tex; keep the two in sync.)

